Effect of the blast wave interaction on the flame heat release and droplet dynamics

The study comprehensively investigates the response of a combusting droplet during its interaction with high-speed transient flow imposed by a coaxially propagating blast wave. The blast wave is generated using a miniature shock generator which facilitates wide Mach number range ($1.01<M_s<1.6$). The interaction of the shock flow occurs in two stages: 1) interaction of the temporally decaying velocity ($\rm v_s$) imposed by blast wave and 2) interaction with the induced flow ($\rm v_{ind}$). The flame base lifts off due to the imposed flow, and the advection of flame base towards flame tip results in flame extinction for $M_s > 1.06$. The timescale of the flame extinction is faster (interaction with $\rm v_s$) for $M_s>1.1$. The study investigates the effect on droplet regression, flame heat release rate and flame topological evolution during the interaction. The droplet regression rate gets enhanced after the interaction with blast wave for $M_s < 1.06$, while it slowed down due to complete extinction for $M_s > 1.06$. A momentary flame heat release rate (HRR) enhancement occurs during the interaction with shock flow, and this HRR enhancement is found to be more than 8 times the nominal unforced flame HRR for $M_s > 1.1$, where rapid flame extinction occurs due to faster interaction with $\rm v_s$ ($\sim O(10^{-1})ms$). HRR enhancement has been attributed to the fuel vapor accumulation during the interaction. Furthermore, for $M_s > 1.1$), compressible vortex interaction occurs with the droplet resulting in droplet atomization. The droplet shows a wide range of atomization response modes ranging for different shock strengths. No significant effect of nanoparticle (NP) addition has been found on the flame dynamics due to the faster timescales. However, minimial effects of NP addition are observed during droplet breakup due to fluid property variation.

==> mydata.dat <==
n_penguins,52

